First Measurement of Missing Energy Due to Nuclear Effects in Monoenergetic Neutrino Charged Current Interactions

We present the first measurement of the missing energy due to nuclear effects in monoenergetic, muon neutrino charged-current interactions on carbon, originating from $K^+ \rightarrow \mu^+ \nu_\mu$ decay at rest ($E_{\nu_\mu}=235.5$ MeV), performed with the J-PARC Sterile Neutrino Search at the J-PARC Spallation Neutron Source liquid scintillator based experiment. Toward characterizing the neutrino interaction, ostensibly $\nu_\mu n \rightarrow \mu^- p$ or $\nu_\mu$$^{12}\mathrm{C}$ $\rightarrow \mu^-$$^{12}\mathrm{N}$, we define the missing energy as the energy transferred to the nucleus ($\omega$) minus the kinetic energy of the outgoing proton(s), $E_{m} \equiv\omega-\sum T_p$, and relate this to visible energy in the detector, $E_{m}=E_{\nu_\mu} (235.5 \mathrm{MeV})-m_\mu (105.7 \mathrm{MeV}) + [m_n-m_p (1.3 \mathrm{MeV})] - E_{\mathrm{vis}}$. The missing energy, which is naively expected to be zero in the absence of nuclear effects (e.g. nucleon separation energy, Fermi momenta, and final-state interactions), is uniquely sensitive to many aspects of the interaction, and has previously been inaccessible with neutrinos. The shape-only, differential cross section measurement reported, based on a $(77\pm3)$% pure double-coincidence kaon decay-at-rest signal (621 total events), provides detailed insight into neutrino-nucleus interactions, allowing even the nuclear orbital shell of the struck nucleon to be inferred. The measurement provides an important benchmark for models and event generators at hundreds of MeV neutrino energies, characterized by the difficult-to-model transition region between neutrino-nucleus and neutrino-nucleon scattering, and relevant for applications in nuclear physics, neutrino oscillation measurements,and Type-II supernova studies.

==> supplementary_material/GIBUU_KDAR_FLUX.dat <==
0.2355	1.
0.2356	1.


==> supplementary_material/NUWRO_KDAR_PARAMS.txt <==
# NuWro KDAR job card, largely adapted from NuWro's example input file.
# See NuWro user-guide for more details on each parameter.

# The number of events used to calculate the cross sections: 
number_of_test_events = 1000000

# The number of equally weighted events to be saved:
number_of_events   = 100000
 
# Control the random seed persistence:
random_seed = 0   // 0 - use time(NULL) as a seed for random number generator
#random_seed = 1   // 1 - read state from file "random_seed"  or use seed=time(NULL) if file not found
#random_seed = 12312 // other values - use given number as the seed for the generator

################################################################
#
# Beam specification 
#
################################################################

beam_type = 0                // single flavor beam
beam_particle = 14           // numu
beam_energy = 235.5          // 236 MeV KDAR neutrino

################################################################
#
# Target specification
#
################################################################
@target/C.txt

################################################################
#
# Specify which dynamics channels should be used 
#
################################################################

dyn_qel_cc = 1      // Quasi elastic charged current
dyn_qel_nc = 0      // Quasi elastic neutral current
dyn_res_cc = 0      // Resonant charged current 
dyn_res_nc = 0      // Resonant neutral current
dyn_dis_cc = 0      // Deep inelastic charged current 
dyn_dis_nc = 0      // Deep inelastic neutral current 
#dyn_coh_cc = 1      // Coherent charged current  
dyn_coh_cc = 0      // Coherent charged current  
dyn_coh_nc = 0      // Coherent neutral current  
dyn_mec_cc = 1      // Meson exchange charged current  


################################################################
# Dynamics details and form factor parameters
# the names of the parameters start with the dynamics prefix:
# qel , res, dis, or coh
################################################################
################################################################
#   QEL
################################################################

#electromagnetic Form factors:
qel_vector_ff_set = 2 // BBBA05, hep-ex/0602017 BBBA05 for Q2<18 GeV	

qel_axial_ff_set = 1 // dipole,

qel_strange=1    //  use the strangenes in the axial ff
qel_strangeEM=0  //  dont use the strangenes in the vector ff
delta_s       = -0.15  // 

qel_cc_axial_mass= 1230   //[MeV] axial mass
qel_nc_axial_mass= 1350   //[MeV] axial mass
qel_s_axial_mass= 1200  //[MeV] axial mass used in the strange dipole ff

flux_correction = 0 // no flux correction

sf_method = 1 // use grid spectral function: (C12, O16, Ar40, Fe56)


# A little performace gain in the QEL channel 
# can be obtained by using: cc_smoothing=1
cc_smoothing=0 

# qel_kinematics   = 0  // relativistic (default)
qel_rpa = 0    // Don't use rpa


################################################################
#   RES
################################################################
# The choice of Delta production FF:

# The dipole delta FF with pion_axial_mass=0.94 and pion_C5A=1.19
# is our (Graczyk&JS) preferred choice

delta_FF_set = 1       // Dipole delta form factors
pion_axial_mass = 0.94 // in GeV units
pion_C5A = 1.19 

################################################################
#   RES - DIS boundary
################################################################

# recommended value is  500, this controls the precision in RES-DIS boundary region
spp_precision= 500
res_dis_cut = 1600	//res dis boundary in MeV, should be 1600
bkgrscaling = 0.0  //non-resonant background scaling; should be from -1.3 ... +1.3; default value is 0.0


################################################################
#   COH
################################################################
coh_mass_correction = 1  //Rein Sehgal correction to CC coherent single pion production


################################################################
#   MEC
################################################################
mec_kind = 3  // Nieves model

mec_ratio_pp = 0.9
mec_ratio_ppp = 0.8

mec_central_motion = 100.0 //motion of correlated pairs, sigma in gaussian distribution; default 0.0
mec_back_to_back_smearing = 0.15 //smearing of originally back-to-back correlated pair nucleons momenta; default 0.0
MEC_pauli_blocking = 1 //switch on/off Pauli blocking for nucleons from MEC dynamics; default 1 (on)
mec_pb_trials = 25 //how many times configuration satisfying Pauli blocking is searched for; default 25
MEC_cm_direction = 0.0 //in CM frame prefered directions along (>0.0) or perpendicular (<0.0) wrt momentum transfer; | | cannot be larger than 1

################################################################
#
# Final state interaction parameters
#
################################################################

# Models for the description of nucleus in the cascade
nucleus_model       = 1  //"anynucleus" i.e. realistic density profile

kaskada_on 	 = 1      // use (1) or not (0) the cascade 
kaskada_writeall = 0 // store all intermedate cascade particles in the event.all vector
tau = 8.0            // 
first_step = 1       // use (1) or not (0) formation zone for primary particles
step = 0.2           // length of one step in cascade
kaskada_w = 7

formation_zone = fz
formation_length = 1 // formation length in fm for formation_zone = const
pauli_blocking   = 1 // enable (1) or not (0) Pauli blocking


==> supplementary_material/covar_birks.csv <==
# i,j,covariance_ij
0,0,2.653448558653569e-07
0,1,4.140927596174599e-07
0,2,6.910309914171558e-07
0,3,-7.488535384032191e-07
0,4,8.39706348746141e-08
0,5,1.51663145047791e-07
0,6,-4.146352369597978e-07
0,7,2.180202036017398e-07
0,8,-5.586506106677444e-07
0,9,3.6135851600550234e-07
0,10,-1.2760338921420017e-07
0,11,6.013970671835856e-07
0,12,-1.3048309631052942e-06
0,13,-2.127579951303674e-06
0,14,-9.172644989658915e-07
0,15,-2.4874532650852633e-06
0,16,-5.244011079016963e-06
0,17,-9.795990358205294e-06
0,18,1.3186381230237317e-05
0,19,6.284292442047054e-06
0,20,2.585634642225996e-06
0,21,1.0117441129922228e-06
0,22,-1.989243143560121e-06
0,23,0.0
0,24,0.0
0,25,0.0
1,0,4.140927596174599e-07
1,1,6.839740255527855e-07
1,2,1.2647286303180418e-06
1,3,-7.53123514741315e-07
1,4,7.716999817005968e-07
1,5,2.4072039521873636e-07
1,6,-6.994061089854061e-07
1,7,5.01974058634553e-07
1,8,-8.361449112697748e-07
1,9,4.107477838859614e-07
1,10,3.6203291376369676e-07
1,11,8.080261933097197e-07
1,12,-2.165682380090308e-06
1,13,-3.759066599188633e-06
1,14,-1.359657798438493e-06
1,15,-3.329903261863541e-06
1,16,-7.274608361281434e-06
1,17,-1.338849365331803e-05
1,18,1.8290056827121858e-05
1,19,9.300144412151316e-06
1,20,3.939531748661841e-06
1,21,8.935072180730613e-07
1,22,-4.9191937728864565e-06
1,23,0.0
1,24,0.0
1,25,0.0
2,0,6.910309914171558e-07
2,1,1.2647286303180418e-06
2,2,2.7192677980033066e-06
2,3,1.0074622648518053e-07
2,4,3.380866317648807e-06
2,5,4.1490062629472393e-07
2,6,-1.3381331916673815e-06
2,7,1.366085508430835e-06
2,8,-1.2787889845428763e-06
2,9,1.8499267987775133e-07
2,10,2.4375279433510102e-06
2,11,9.220554405107697e-07
2,12,-4.0367628800971505e-06
2,13,-7.706656757236645e-06
2,14,-2.0343664609281167e-06
2,15,-3.7535493812639287e-06
2,16,-9.169630072747399e-06
2,17,-1.613845048207002e-05
2,18,2.304582223517506e-05
2,19,1.3863464868954679e-05
2,20,6.262001851128654e-06
2,21,-7.481879178720909e-07
2,22,-1.4138180087247018e-05
2,23,0.0
2,24,0.0
2,25,0.0
3,0,-7.488535384032191e-07
3,1,-7.53123514741315e-07
3,2,1.0074622648518053e-07
3,3,6.687475825550548e-06
3,4,6.815325339879598e-06
3,5,-3.8357854637962017e-07
3,6,5.940982748774903e-07
3,7,1.165077440207322e-06
3,8,1.969336140538252e-06
3,9,-2.706042536567423e-06
3,10,6.537427014181549e-06
3,11,-3.133836284678059e-06
3,12,2.258220162677999e-06
3,13,1.1741452731092028e-06
3,14,3.3791728627489366e-06
3,15,1.3096166580806732e-05
3,16,2.4806992434628936e-05
3,17,4.854982782678305e-05
3,18,-6.240491053320638e-05
3,19,-2.331668135539529e-05
3,20,-8.349142028082396e-06
3,21,-1.0400211926322818e-05
3,22,-1.4363327803275958e-05
3,23,0.0
3,24,0.0
3,25,0.0
4,0,8.39706348746141e-08
4,1,7.716999817005968e-07
4,2,3.380866317648807e-06
4,3,6.815325339879598e-06
4,4,1.089982969075563e-05
4,5,1.1651834654843e-07
4,6,-1.0194174617598788e-06
4,7,2.8139742709441856e-06
4,8,4.2870361584384583e-07
4,9,-2.4854618736347185e-06
4,10,9.483798421363079e-06
4,11,-2.024603393040498e-06
4,12,-2.6088516997080267e-06
4,13,-8.12063766002747e-06
4,14,9.284845834745499e-07
4,15,8.580966441684475e-06
4,16,1.3769909192361221e-05
4,17,2.9129306604189352e-05
4,18,-3.46657157557339e-05
4,19,-6.616408571405089e-06
4,20,-8.037142767901025e-07
4,21,-1.1312529117406635e-05
4,22,-3.1430619901011276e-05
4,23,0.0
4,24,0.0
4,25,0.0
5,0,1.51663145047791e-07
5,1,2.4072039521873636e-07
5,2,4.1490062629472393e-07
5,3,-3.8357854637962017e-07
5,4,1.1651834654843e-07
5,5,8.71179291983381e-08
5,6,-2.425904924900135e-07
5,7,1.4191265780682046e-07
5,8,-3.1549208090254373e-07
5,9,1.9015762353068285e-07
5,10,-1.2912888636509208e-08
5,11,3.297820612270174e-07
5,12,-7.596408932630594e-07
5,13,-1.2629939341349417e-06
5,14,-5.166001911824929e-07
5,15,-1.3627155035097386e-06
5,16,-2.900082929777782e-06
5,17,-5.3959844608058846e-06
5,18,7.292178014349967e-06
5,19,3.5376831937702278e-06
5,20,1.4676494609102506e-06
5,21,5.049732344369762e-07
5,22,-1.3311001534611744e-06
5,23,0.0
5,24,0.0
5,25,0.0
6,0,-4.146352369597978e-07
6,1,-6.994061089854061e-07
6,2,-1.3381331916673815e-06
6,3,5.940982748774903e-07
6,4,-1.0194174617598788e-06
6,5,-2.425904924900135e-07
6,6,7.204750489106506e-07
6,7,-5.649133230977662e-07
6,8,8.235020758336674e-07
6,9,-3.522978678028197e-07
6,10,-5.786041112043423e-07
6,11,-7.588297514799505e-07
6,12,2.218343538899337e-06
6,13,3.932966170884613e-06
6,14,1.3337861803866948e-06
6,15,3.1217090211916617e-06
6,16,6.9340556900669285e-06
6,17,1.2674772292940549e-05
6,18,-1.7432795728227266e-05
6,19,-9.11708370711103e-06
6,20,-3.907891549310492e-06
6,21,-6.307398908435131e-07
6,22,5.624493507644362e-06
6,23,0.0
6,24,0.0
6,25,0.0
7,0,2.180202036017398e-07
7,1,5.01974058634553e-07
7,2,1.366085508430835e-06
7,3,1.165077440207322e-06
7,4,2.8139742709441856e-06
7,5,1.4191265780682046e-07
7,6,-5.649133230977662e-07
7,7,8.721128026083976e-07
7,8,-3.0615617566914886e-07
7,9,-3.594203746310153e-07
7,10,2.299557067947101e-06
7,11,-6.502507037513463e-08
7,12,-1.6264794583923794e-06
7,13,-3.628223640479507e-06
7,14,-4.4598990495062503e-07
7,15,3.2119792321953726e-07
7,16,-4.1353914292573644e-07
7,17,8.751184144596096e-08
7,18,1.0296570979467747e-06
7,19,2.9910944996748215e-06
7,20,1.715015019002036e-06
7,21,-2.105406292222803e-06
7,22,-9.410272695916598e-06
7,23,0.0
7,24,0.0
7,25,0.0
8,0,-5.586506106677444e-07
8,1,-8.361449112697748e-07
8,2,-1.2787889845428763e-06
8,3,1.969336140538252e-06
8,4,4.2870361584384583e-07
8,5,-3.1549208090254373e-07
8,6,8.235020758336674e-07
8,7,-3.0615617566914886e-07
8,8,1.209887210084537e-06
8,9,-9.055700791199006e-07
8,10,7.9902108553811e-07
8,11,-1.3895078951490468e-06
8,12,2.62487596666925e-06
8,13,4.064638607063073e-06
8,14,1.999054874923035e-06
8,15,5.7587024862538265e-06
8,16,1.1899823582980447e-05
8,17,2.241897793118445e-05
8,18,-2.9925074620877547e-05
8,19,-1.3709985747658074e-05
8,20,-5.5340535925762715e-06
8,21,-2.777885781563666e-06
8,22,2.4728990221998237e-06
8,23,0.0
8,24,0.0
8,25,0.0
9,0,3.6135851600550234e-07
9,1,4.107477838859614e-07
9,2,1.8499267987775133e-07
9,3,-2.706042536567423e-06
9,4,-2.4854618736347185e-06
9,5,1.9015762353068285e-07
9,6,-3.522978678028197e-07
9,7,-3.594203746310153e-07
9,8,-9.055700791199006e-07
9,9,1.1137355044131866e-06
9,10,-2.4510259478018604e-06
9,11,1.3486013180561068e-06
9,12,-1.2519268840932051e-06
9,13,-1.1167585421004429e-06
9,14,-1.54057997112444e-06
9,15,-5.627466410192004e-06
9,16,-1.0830733991837336e-05
9,17,-2.1046714630858035e-05
9,18,2.7244203884524798e-05
9,19,1.0615733577319679e-05
9,20,3.9090470119810875e-06
9,21,4.1592407418774925e-06
9,22,4.655564350265728e-06
9,23,0.0
9,24,0.0
9,25,0.0
10,0,-1.2760338921420017e-07
10,1,3.6203291376369676e-07
10,2,2.4375279433510102e-06
10,3,6.537427014181549e-06
10,4,9.483798421363079e-06
10,5,-1.2912888636509208e-08
10,6,-5.786041112043423e-07
10,7,2.299557067947101e-06
10,8,7.9902108553811e-07
10,9,-2.4510259478018604e-06
10,10,8.40385066967822e-06
10,11,-2.2293185922345236e-06
10,12,-1.295983227329854e-06
10,13,-5.500187128807843e-06
10,14,1.5086547129420731e-06
10,15,9.402016601382316e-06
10,16,1.6036873585510334e-05
10,17,3.294139985532138e-05
10,18,-4.0361115184863704e-05
10,19,-1.055955671434772e-05
10,20,-2.6641413749008305e-06
10,21,-1.0675944480398615e-05
10,22,-2.6022903283820638e-05
10,23,0.0
10,24,0.0
10,25,0.0
11,0,6.013970671835856e-07
11,1,8.080261933097197e-07
11,2,9.220554405107697e-07
11,3,-3.133836284678059e-06
11,4,-2.024603393040498e-06
11,5,3.297820612270174e-07
11,6,-7.588297514799505e-07
11,7,-6.502507037513463e-08
11,8,-1.3895078951490468e-06
11,9,1.3486013180561068e-06
11,10,-2.2293185922345236e-06
11,11,1.8142375991596454e-06
11,12,-2.510046689088801e-06
11,13,-3.3050526710566994e-06
11,14,-2.327221470270686e-06
11,15,-7.546070275228651e-06
11,16,-1.5028439176935196e-05
11,17,-2.876758006931192e-05
11,18,3.779815411903785e-05
11,19,1.599607639818475e-05
11,20,6.190671259725433e-06
11,21,4.662713925647834e-06
11,22,1.7657271441938406e-06
11,23,0.0
11,24,0.0
11,25,0.0
12,0,-1.3048309631052942e-06
12,1,-2.165682380090308e-06
12,2,-4.0367628800971505e-06
12,3,2.258220162677999e-06
12,4,-2.6088516997080267e-06
12,5,-7.596408932630594e-07
12,6,2.218343538899337e-06
12,7,-1.6264794583923794e-06
12,8,2.62487596666925e-06
12,9,-1.2519268840932051e-06
12,10,-1.295983227329854e-06
12,11,-2.510046689088801e-06
12,12,6.859976739539419e-06
12,13,1.1966396948339538e-05
12,14,4.26450311695193e-06
12,15,1.0340070300915082e-05
12,16,2.2671302971224044e-05
12,17,4.1662766343999674e-05
12,18,-5.7000185416106524e-05
12,19,-2.9165089255403476e-05
12,20,-1.2387269566157819e-05
12,21,-2.625940268859393e-06
12,22,1.600257494357497e-05
12,23,0.0
12,24,0.0
12,25,0.0
13,0,-2.127579951303674e-06
13,1,-3.759066599188633e-06
13,2,-7.706656757236645e-06
13,3,1.1741452731092028e-06
13,4,-8.12063766002747e-06
13,5,-1.2629939341349417e-06
13,6,3.932966170884613e-06
13,7,-3.628223640479507e-06
13,8,4.064638607063073e-06
13,9,-1.1167585421004429e-06
13,10,-5.500187128807843e-06
13,11,-3.3050526710566994e-06
13,12,1.1966396948339538e-05
13,13,2.216015759321164e-05
13,14,6.520024312490581e-06
13,15,1.3528362142057109e-05
13,16,3.147939785337859e-05
13,17,5.6471287854645016e-05
13,18,-7.912913323958833e-05
13,19,-4.449466843973857e-05
13,20,-1.9621137601884183e-05
13,21,-1.4482516675380535e-07
13,22,3.704648452321965e-05
13,23,0.0
13,24,0.0
13,25,0.0
14,0,-9.172644989658915e-07
14,1,-1.359657798438493e-06
14,2,-2.0343664609281167e-06
14,3,3.3791728627489366e-06
14,4,9.284845834745499e-07
14,5,-5.166001911824929e-07
14,6,1.3337861803866948e-06
14,7,-4.4598990495062503e-07
14,8,1.999054874923035e-06
14,9,-1.54057997112444e-06
14,10,1.5086547129420731e-06
14,11,-2.327221470270686e-06
14,12,4.26450311695193e-06
14,13,6.520024312490581e-06
14,14,3.3074788029725434e-06
14,15,9.64887529110731e-06
14,16,1.9857352442559945e-05
14,17,3.747605140315029e-05
14,18,-4.9937040993401734e-05
14,19,-2.2688556019728764e-05
14,20,-9.120022794059416e-06
14,21,-4.8013604804913885e-06
14,22,3.4241365434832353e-06
14,23,0.0
14,24,0.0
14,25,0.0
15,0,-2.4874532650852633e-06
15,1,-3.329903261863541e-06
15,2,-3.7535493812639287e-06
15,3,1.3096166580806732e-05
15,4,8.580966441684475e-06
15,5,-1.3627155035097386e-06
15,6,3.1217090211916617e-06
15,7,3.2119792321953726e-07
15,8,5.7587024862538265e-06
15,9,-5.627466410192004e-06
15,10,9.402016601382316e-06
15,11,-7.546070275228651e-06
15,12,1.0340070300915082e-05
15,13,1.3528362142057109e-05
15,14,9.64887529110731e-06
15,15,3.138979465729746e-05
15,16,6.245317185250072e-05
15,17,0.0001195997301967638
15,18,-0.00015707710813423273
15,19,-6.632555097525304e-05
15,20,-2.5636259632196476e-05
15,21,-1.950697540352214e-05
15,22,-7.889515455992168e-06
15,23,0.0
15,24,0.0
15,25,0.0
16,0,-5.244011079016963e-06
16,1,-7.274608361281434e-06
16,2,-9.169630072747399e-06
16,3,2.4806992434628936e-05
16,4,1.3769909192361221e-05
16,5,-2.900082929777782e-06
16,6,6.9340556900669285e-06
16,7,-4.1353914292573644e-07
16,8,1.1899823582980447e-05
16,9,-1.0830733991837336e-05
16,10,1.6036873585510334e-05
16,11,-1.5028439176935196e-05
16,12,2.2671302971224044e-05
16,13,3.147939785337859e-05
16,14,1.9857352442559945e-05
16,15,6.245317185250072e-05
16,16,0.00012553213647043164
16,17,0.0002393324044365694
16,18,-0.0003157155075317297
16,19,-0.00013640737597962174
16,20,-5.340150619504626e-05
16,21,-3.6502197727882e-05
16,22,-4.3941186274704335e-06
16,23,0.0
16,24,0.0
16,25,0.0
17,0,-9.795990358205294e-06
17,1,-1.338849365331803e-05
17,2,-1.613845048207002e-05
17,3,4.854982782678305e-05
17,4,2.9129306604189352e-05
17,5,-5.3959844608058846e-06
17,6,1.2674772292940549e-05
17,7,8.751184144596096e-08
17,8,2.241897793118445e-05
17,9,-2.1046714630858035e-05
17,10,3.294139985532138e-05
17,11,-2.876758006931192e-05
17,12,4.1662766343999674e-05
17,13,5.6471287854645016e-05
17,14,3.747605140315029e-05
17,15,0.0001195997301967638
17,16,0.0002393324044365694
17,17,0.00045717866257535177
17,18,-0.0006019356246900368
17,19,-0.00025750963204494205
17,20,-0.00010026399166435094
17,21,-7.183193077817995e-05
17,22,-1.7858514913715e-05
17,23,0.0
17,24,0.0
17,25,0.0
18,0,1.3186381230237317e-05
18,1,1.8290056827121858e-05
18,2,2.304582223517506e-05
18,3,-6.240491053320638e-05
18,4,-3.46657157557339e-05
18,5,7.292178014349967e-06
18,6,-1.7432795728227266e-05
18,7,1.0296570979467747e-06
18,8,-2.9925074620877547e-05
18,9,2.7244203884524798e-05
18,10,-4.0361115184863704e-05
18,11,3.779815411903785e-05
18,12,-5.7000185416106524e-05
18,13,-7.912913323958833e-05
18,14,-4.9937040993401734e-05
18,15,-0.00015707710813423273
18,16,-0.0003157155075317297
18,17,-0.0006019356246900368
18,18,0.0007940301192560084
18,19,0.00034303656338681876
18,20,0.00013428733292551297
18,21,9.18302477034218e-05
18,22,1.1163862642203536e-05
18,23,0.0
18,24,0.0
18,25,0.0
19,0,6.284292442047054e-06
19,1,9.300144412151316e-06
19,2,1.3863464868954679e-05
19,3,-2.331668135539529e-05
19,4,-6.616408571405089e-06
19,5,3.5376831937702278e-06
19,6,-9.11708370711103e-06
19,7,2.9910944996748215e-06
19,8,-1.3709985747658074e-05
19,9,1.0615733577319679e-05
19,10,-1.055955671434772e-05
19,11,1.599607639818475e-05
19,12,-2.9165089255403476e-05
19,13,-4.449466843973857e-05
19,14,-2.2688556019728764e-05
19,15,-6.632555097525304e-05
19,16,-0.00013640737597962174
19,17,-0.00025750963204494205
19,18,0.00034303656338681876
19,19,0.0001556441036152358
19,20,6.252047821434017e-05
19,21,3.3167787741153296e-05
19,22,-2.273613727065019e-05
19,23,0.0
19,24,0.0
19,25,0.0
20,0,2.585634642225996e-06
20,1,3.939531748661841e-06
20,2,6.262001851128654e-06
20,3,-8.349142028082396e-06
20,4,-8.037142767901025e-07
20,5,1.4676494609102506e-06
20,6,-3.907891549310492e-06
20,7,1.715015019002036e-06
20,8,-5.5340535925762715e-06
20,9,3.9090470119810875e-06
20,10,-2.6641413749008305e-06
20,11,6.190671259725433e-06
20,12,-1.2387269566157819e-05
20,13,-1.9621137601884183e-05
20,14,-9.120022794059416e-06
20,15,-2.5636259632196476e-05
20,16,-5.340150619504626e-05
20,17,-0.00010026399166435094
20,18,0.00013428733292551297
20,19,6.252047821434017e-05
20,20,2.5437485718160388e-05
20,21,1.1594117622015256e-05
20,22,-1.4789450885524567e-05
20,23,0.0
20,24,0.0
20,25,0.0
21,0,1.0117441129922228e-06
21,1,8.935072180730613e-07
21,2,-7.481879178720909e-07
21,3,-1.0400211926322818e-05
21,4,-1.1312529117406635e-05
21,5,5.049732344369762e-07
21,6,-6.307398908435131e-07
21,7,-2.105406292222803e-06
21,8,-2.777885781563666e-06
21,9,4.1592407418774925e-06
21,10,-1.0675944480398615e-05
21,11,4.662713925647834e-06
21,12,-2.625940268859393e-06
21,13,-1.4482516675380535e-07
21,14,-4.8013604804913885e-06
21,15,-1.950697540352214e-05
21,16,-3.6502197727882e-05
21,17,-7.183193077817995e-05
21,18,9.18302477034218e-05
21,19,3.3167787741153296e-05
21,20,1.1594117622015256e-05
21,21,1.6302915762264187e-05
21,22,2.5367559202334682e-05
21,23,0.0
21,24,0.0
21,25,0.0
22,0,-1.989243143560121e-06
22,1,-4.9191937728864565e-06
22,2,-1.4138180087247018e-05
22,3,-1.4363327803275958e-05
22,4,-3.1430619901011276e-05
22,5,-1.3311001534611744e-06
22,6,5.624493507644362e-06
22,7,-9.410272695916598e-06
22,8,2.4728990221998237e-06
22,9,4.655564350265728e-06
22,10,-2.6022903283820638e-05
22,11,1.7657271441938406e-06
22,12,1.600257494357497e-05
22,13,3.704648452321965e-05
22,14,3.4241365434832353e-06
22,15,-7.889515455992168e-06
22,16,-4.3941186274704335e-06
22,17,-1.7858514913715e-05
22,18,1.1163862642203536e-05
22,19,-2.273613727065019e-05
22,20,-1.4789450885524567e-05
22,21,2.5367559202334682e-05
22,22,0.00010216452520112802
22,23,0.0
22,24,0.0
22,25,0.0
23,0,0.0
23,1,0.0
23,2,0.0
23,3,0.0
23,4,0.0
23,5,0.0
23,6,0.0
23,7,0.0
23,8,0.0
23,9,0.0
23,10,0.0
23,11,0.0
23,12,0.0
23,13,0.0
23,14,0.0
23,15,0.0
23,16,0.0
23,17,0.0
23,18,0.0
23,19,0.0
23,20,0.0
23,21,0.0
23,22,0.0
23,23,0.0
23,24,0.0
23,25,0.0
24,0,0.0
24,1,0.0
24,2,0.0
24,3,0.0
24,4,0.0
24,5,0.0
24,6,0.0
24,7,0.0
24,8,0.0
24,9,0.0
24,10,0.0
24,11,0.0
24,12,0.0
24,13,0.0
24,14,0.0
24,15,0.0
24,16,0.0
24,17,0.0
24,18,0.0
24,19,0.0
24,20,0.0
24,21,0.0
24,22,0.0
24,23,0.0
24,24,0.0
24,25,0.0
25,0,0.0
25,1,0.0
25,2,0.0
25,3,0.0
25,4,0.0
25,5,0.0
25,6,0.0
25,7,0.0
25,8,0.0
25,9,0.0
25,10,0.0
25,11,0.0
25,12,0.0
25,13,0.0
25,14,0.0
25,15,0.0
25,16,0.0
25,17,0.0
25,18,0.0
25,19,0.0
25,20,0.0
25,21,0.0
25,22,0.0
25,23,0.0
25,24,0.0
25,25,0.0


==> supplementary_material/covar_energy.csv <==
# i,j,covariance_ij
0,0,2.013311591599622e-06
0,1,2.964994718886544e-07
0,2,3.4329505706930675e-07
0,3,-4.4626869663893984e-07
0,4,-3.4082074660575816e-07
0,5,-3.920603778989705e-08
0,6,-2.659027656076081e-07
0,7,-3.285077873432017e-07
0,8,-2.779478205585036e-07
0,9,-1.9672339985206432e-07
0,10,-3.870669425584018e-07
0,11,-6.558579647238476e-07
0,12,-3.3266211819895107e-07
0,13,-4.1063468856292436e-07
0,14,-3.813005367604207e-07
0,15,-4.4611899071618813e-07
0,16,-3.270370460383923e-06
0,17,-8.369306090919608e-06
0,18,5.601234472573147e-06
0,19,4.438955123652407e-06
0,20,1.6830931785015139e-06
0,21,5.756663882326955e-07
0,22,1.0088132390155797e-06
0,23,0.0
0,24,0.0
0,25,0.0
1,0,2.964994718886544e-07
1,1,5.726427035145104e-07
1,2,1.1390548630696634e-07
1,3,7.149055240440703e-08
1,4,1.5789527206650885e-08
1,5,7.771474856239874e-08
1,6,1.8498292064140496e-07
1,7,2.15145301788393e-07
1,8,4.491652739296467e-08
1,9,-1.2128556233888494e-08
1,10,1.1497410861821028e-07
1,11,2.5694397444571883e-07
1,12,2.0769177311409547e-07
1,13,2.482069064854101e-07
1,14,1.9061363446845974e-07
1,15,2.957070509690785e-08
1,16,1.2806341961424388e-06
1,17,4.362685443373758e-06
1,18,-2.2807592793278014e-06
1,19,-2.730192344259151e-06
1,20,-1.2268881039719267e-06
1,21,-2.1661217420835338e-07
1,22,-3.183255072410685e-08
1,23,0.0
1,24,0.0
1,25,0.0
2,0,3.4329505706930675e-07
2,1,1.1390548630696634e-07
2,2,6.636863055008942e-07
2,3,4.1424821252336627e-07
2,4,-1.0103799114549893e-07
2,5,-1.3921451041314465e-07
2,6,-2.724793072633651e-07
2,7,-2.541198532855994e-07
2,8,-1.751831122784805e-07
2,9,-5.7051624515614584e-08
2,10,-8.885403989290715e-08
2,11,-2.476565815048123e-07
2,12,-8.546146712656949e-08
2,13,-3.364917859412698e-07
2,14,-1.527342316769174e-07
2,15,-1.8023185123402852e-07
2,16,-1.959578838080536e-06
2,17,-4.741685513191483e-06
2,18,3.5621804929156125e-06
2,19,2.360868842222454e-06
2,20,9.426251727774682e-07
2,21,-5.606721920898028e-07
2,22,5.480300363182665e-07
2,23,0.0
2,24,0.0
2,25,0.0
3,0,-4.4626869663893984e-07
3,1,7.149055240440703e-08
3,2,4.1424821252336627e-07
3,3,1.7225802752870425e-06
3,4,1.5984907342700346e-07
3,5,-3.374138522487207e-07
3,6,-4.1012546001399125e-09
3,7,1.8960265652608687e-07
3,8,1.886653166182497e-07
3,9,8.622035440724562e-08
3,10,1.1380233098001396e-07
3,11,2.93548665230624e-07
3,12,2.3005654072234025e-07
3,13,1.3972140461502448e-07
3,14,3.616036778820024e-07
3,15,2.508120610713681e-07
3,16,1.5597739955781537e-06
3,17,4.730050656351234e-06
3,18,-3.1447690703517687e-06
3,19,-2.826464789983577e-06
3,20,-1.0771260315487383e-06
3,21,-9.982671270063425e-07
3,22,-2.4391173388795147e-07
3,23,0.0
3,24,0.0
3,25,0.0
4,0,-3.4082074660575816e-07
4,1,1.5789527206650885e-08
4,2,-1.0103799114549893e-07
4,3,1.5984907342700346e-07
4,4,1.4119881074334184e-06
4,5,4.21571138491273e-07
4,6,4.194288955877539e-07
4,7,3.8698597052523173e-07
4,8,2.8315674593954504e-07
4,9,1.484196587138157e-07
4,10,4.1081198279049763e-07
4,11,8.660943249026268e-07
4,12,6.583118326477669e-07
4,13,7.918297024514935e-07
4,14,6.850991908452073e-07
4,15,3.342533057173626e-07
4,16,4.107838995510625e-06
4,17,1.2618906475134672e-05
4,18,-6.863205277347709e-06
4,19,-7.379675292459869e-06
4,20,-3.192741820325809e-06
4,21,-2.70890391615212e-06
4,22,4.4720658621872317e-07
4,23,0.0
4,24,0.0
4,25,0.0
5,0,-3.920603778989705e-08
5,1,7.771474856239874e-08
5,2,-1.3921451041314465e-07
5,3,-3.374138522487207e-07
5,4,4.21571138491273e-07
5,5,1.4553565823088095e-06
5,6,8.437386990586956e-07
5,7,4.540298660431166e-07
5,8,1.682517778048251e-07
5,9,7.880952648006994e-10
5,10,2.2076298762532746e-07
5,11,5.408729398476906e-07
5,12,4.830161451975981e-07
5,13,7.244447894081955e-07
5,14,5.829501657206621e-07
5,15,3.096885428507448e-07
5,16,3.304543381566423e-06
5,17,9.823324699134334e-06
5,18,-5.609935403681915e-06
5,19,-5.648036610536609e-06
5,20,-2.43798173715753e-06
5,21,-2.316306255478549e-06
5,22,3.366391714467973e-07
5,23,0.0
5,24,0.0
5,25,0.0
6,0,-2.659027656076081e-07
6,1,1.8498292064140496e-07
6,2,-2.724793072633651e-07
6,3,-4.1012546001399125e-09
6,4,4.194288955877539e-07
6,5,8.437386990586956e-07
6,6,1.547617710743718e-06
6,7,1.3027753629324611e-06
6,8,7.204178839391376e-07
6,9,1.871799845516771e-07
6,10,5.028172503007619e-07
6,11,1.157035337074129e-06
6,12,7.970140849915293e-07
6,13,1.3381169857694835e-06
6,14,8.716583984046849e-07
6,15,5.871152367621554e-07
6,16,7.614620038029844e-06
6,17,2.1360483510138173e-05
6,18,-1.3717378506935182e-05
6,19,-1.1680854387707225e-05
6,20,-4.976329935387755e-06
6,21,-2.3705626269255033e-06
6,22,-5.159438097269528e-07
6,23,0.0
6,24,0.0
6,25,0.0
7,0,-3.285077873432017e-07
7,1,2.15145301788393e-07
7,2,-2.541198532855994e-07
7,3,1.8960265652608687e-07
7,4,3.8698597052523173e-07
7,5,4.540298660431166e-07
7,6,1.3027753629324611e-06
7,7,1.6386293000517618e-06
7,8,1.1270982367701483e-06
7,9,4.562416405048503e-07
7,10,6.755786584245173e-07
7,11,1.4000094250979531e-06
7,12,9.558557459421229e-07
7,13,1.5726263424898161e-06
7,14,9.848566006145935e-07
7,15,6.599012275015548e-07
7,16,8.891931255396636e-06
7,17,2.5002712368892962e-05
7,18,-1.5879797850042925e-05
7,19,-1.3799146101268112e-05
7,20,-5.843512344002472e-06
7,21,-2.828464790254355e-06
7,22,-7.169491275589393e-07
7,23,0.0
7,24,0.0
7,25,0.0
8,0,-2.779478205585036e-07
8,1,4.491652739296467e-08
8,2,-1.751831122784805e-07
8,3,1.886653166182497e-07
8,4,2.8315674593954504e-07
8,5,1.682517778048251e-07
8,6,7.204178839391376e-07
8,7,1.1270982367701483e-06
8,8,1.5627463669951618e-06
8,9,1.1523469116615175e-06
8,10,7.290318277056399e-07
8,11,1.070967290910579e-06
8,12,6.648242558969473e-07
8,13,1.0184278604751687e-06
8,14,7.155967256076669e-07
8,15,4.479363614112217e-07
8,16,6.360135294924584e-06
8,17,1.8557887223539196e-05
8,18,-1.0944595379049493e-05
8,19,-1.05702561057329e-05
8,20,-4.466694759243251e-06
8,21,-3.6319524980563065e-06
8,22,-1.631341769596312e-07
8,23,0.0
8,24,0.0
8,25,0.0
9,0,-1.9672339985206432e-07
9,1,-1.2128556233888494e-08
9,2,-5.7051624515614584e-08
9,3,8.622035440724562e-08
9,4,1.484196587138157e-07
9,5,7.880952648006994e-10
9,6,1.871799845516771e-07
9,7,4.562416405048503e-07
9,8,1.1523469116615175e-06
9,9,1.7918144021083926e-06
9,10,1.2698827490105505e-06
9,11,8.589709239127319e-07
9,12,2.6510358017958425e-07
9,13,4.884899688727864e-07
9,14,5.405551900355073e-07
9,15,2.1330788879091626e-07
9,16,3.3539340369793954e-06
9,17,1.084080183190541e-05
9,18,-5.680888278714552e-06
9,19,-6.72897888935714e-06
9,20,-2.9417442385935565e-06
9,21,-4.2139284812596926e-06
9,22,7.756342819042262e-07
9,23,0.0
9,24,0.0
9,25,0.0
10,0,-3.870669425584018e-07
10,1,1.1497410861821028e-07
10,2,-8.885403989290715e-08
10,3,1.1380233098001396e-07
10,4,4.1081198279049763e-07
10,5,2.2076298762532746e-07
10,6,5.028172503007619e-07
10,7,6.755786584245173e-07
10,8,7.290318277056399e-07
10,9,1.2698827490105505e-06
10,10,2.270101176739835e-06
10,11,2.3031473232079214e-06
10,12,1.0101709487421202e-06
10,13,8.801917716610949e-07
10,14,8.510169347123588e-07
10,15,2.437494953019602e-07
10,16,6.487732135864559e-06
10,17,2.064850390818432e-05
10,18,-1.0740755548972046e-05
10,19,-1.2092395964473887e-05
10,20,-5.273941446299422e-06
10,21,-5.998108288900849e-06
10,22,7.210254719667534e-07
10,23,0.0
10,24,0.0
10,25,0.0
11,0,-6.558579647238476e-07
11,1,2.5694397444571883e-07
11,2,-2.476565815048123e-07
11,3,2.93548665230624e-07
11,4,8.660943249026268e-07
11,5,5.408729398476906e-07
11,6,1.157035337074129e-06
11,7,1.4000094250979531e-06
11,8,1.070967290910579e-06
11,9,8.589709239127319e-07
11,10,2.3031473232079214e-06
11,11,4.011114446456114e-06
11,12,2.7933664735756555e-06
11,13,2.1616674211482734e-06
11,14,1.4743710830856728e-06
11,15,6.160592270442682e-07
11,16,1.2732872137490237e-05
11,17,3.882673132048305e-05
11,18,-2.1623056723469525e-05
11,19,-2.2046242821744352e-05
11,20,-9.501597344190421e-06
11,21,-8.762856054707497e-06
11,22,4.0342562340080817e-07
11,23,0.0
11,24,0.0
11,25,0.0
12,0,-3.3266211819895107e-07
12,1,2.0769177311409547e-07
12,2,-8.546146712656949e-08
12,3,2.3005654072234025e-07
12,4,6.583118326477669e-07
12,5,4.830161451975981e-07
12,6,7.970140849915293e-07
12,7,9.558557459421229e-07
12,8,6.648242558969473e-07
12,9,2.6510358017958425e-07
12,10,1.0101709487421202e-06
12,11,2.7933664735756555e-06
12,12,4.412805961397634e-06
12,13,3.005673726678177e-06
12,14,1.1086668409777793e-06
12,15,5.050318667668869e-07
12,16,9.023422028724592e-06
12,17,2.825435589763693e-05
12,18,-1.5630149629999242e-05
12,19,-1.6027646499786032e-05
12,20,-6.821808971984783e-06
12,21,-8.513919869248865e-06
12,22,7.798045056972335e-07
12,23,0.0
12,24,0.0
12,25,0.0
13,0,-4.1063468856292436e-07
13,1,2.482069064854101e-07
13,2,-3.364917859412698e-07
13,3,1.3972140461502448e-07
13,4,7.918297024514935e-07
13,5,7.244447894081955e-07
13,6,1.3381169857694835e-06
13,7,1.5726263424898161e-06
13,8,1.0184278604751687e-06
13,9,4.884899688727864e-07
13,10,8.801917716610949e-07
13,11,2.1616674211482734e-06
13,12,3.005673726678177e-06
13,13,6.0460892847455085e-06
13,14,3.4427549444738153e-06
13,15,4.083856962796047e-07
13,16,1.3411120189159375e-05
13,17,4.085187778931525e-05
13,18,-2.4848208184912363e-05
13,19,-2.2983124457413312e-05
13,20,-9.87698141232977e-06
13,21,-6.944964677563172e-06
13,22,7.242337690882118e-08
13,23,0.0
13,24,0.0
13,25,0.0
14,0,-3.813005367604207e-07
14,1,1.9061363446845974e-07
14,2,-1.527342316769174e-07
14,3,3.616036778820024e-07
14,4,6.850991908452073e-07
14,5,5.829501657206621e-07
14,6,8.716583984046849e-07
14,7,9.848566006145935e-07
14,8,7.155967256076669e-07
14,9,5.405551900355073e-07
14,10,8.510169347123588e-07
14,11,1.4743710830856728e-06
14,12,1.1086668409777793e-06
14,13,3.4427549444738153e-06
14,14,5.308809647363209e-06
14,15,2.694642045339313e-06
14,16,9.550625131414476e-06
14,17,2.7811157623375942e-05
14,18,-1.7652871848730834e-05
14,19,-1.6472923626714323e-05
14,20,-7.141347928830584e-06
14,21,-8.17780997734868e-06
14,22,8.823389034730981e-07
14,23,0.0
14,24,0.0
14,25,0.0
15,0,-4.4611899071618813e-07
15,1,2.957070509690785e-08
15,2,-1.8023185123402852e-07
15,3,2.508120610713681e-07
15,4,3.342533057173626e-07
15,5,3.096885428507448e-07
15,6,5.871152367621554e-07
15,7,6.599012275015548e-07
15,8,4.479363614112217e-07
15,9,2.1330788879091626e-07
15,10,2.437494953019602e-07
15,11,6.160592270442682e-07
15,12,5.050318667668869e-07
15,13,4.083856962796047e-07
15,14,2.694642045339313e-06
15,15,6.984500841946659e-06
15,16,9.427776251889505e-06
15,17,9.643592891870686e-06
15,18,-2.0947299880440027e-05
15,19,-2.5818567930355488e-06
15,20,-4.4315146378231805e-07
15,21,-3.1996207700957274e-06
15,22,-1.4919609091953405e-06
15,23,0.0
15,24,0.0
15,25,0.0
16,0,-3.270370460383923e-06
16,1,1.2806341961424388e-06
16,2,-1.959578838080536e-06
16,3,1.5597739955781537e-06
16,4,4.107838995510625e-06
16,5,3.304543381566423e-06
16,6,7.614620038029844e-06
16,7,8.891931255396636e-06
16,8,6.360135294924584e-06
16,9,3.3539340369793954e-06
16,10,6.487732135864559e-06
16,11,1.2732872137490237e-05
16,12,9.023422028724592e-06
16,13,1.3411120189159375e-05
16,14,9.550625131414476e-06
16,15,9.427776251889505e-06
16,16,8.128956303378641e-05
16,17,0.0002150302330962186
16,18,-0.00014745492637499032
16,19,-0.00011559147367690243
16,20,-4.85112313587945e-05
16,21,-2.4766762756392833e-05
16,22,-6.797257224114787e-06
16,23,0.0
16,24,0.0
16,25,0.0
17,0,-8.369306090919608e-06
17,1,4.362685443373758e-06
17,2,-4.741685513191483e-06
17,3,4.730050656351234e-06
17,4,1.2618906475134672e-05
17,5,9.823324699134334e-06
17,6,2.1360483510138173e-05
17,7,2.5002712368892962e-05
17,8,1.8557887223539196e-05
17,9,1.084080183190541e-05
17,10,2.064850390818432e-05
17,11,3.882673132048305e-05
17,12,2.825435589763693e-05
17,13,4.085187778931525e-05
17,14,2.7811157623375942e-05
17,15,9.643592891870686e-06
17,16,0.0002150302330962186
17,17,0.0006518903257021338
17,18,-0.00036579547976249994
17,19,-0.0003674375897372653
17,20,-0.00015832072362948634
17,21,-9.647562845322013e-05
17,22,-4.154080900689769e-06
17,23,0.0
17,24,0.0
17,25,0.0
18,0,5.601234472573147e-06
18,1,-2.2807592793278014e-06
18,2,3.5621804929156125e-06
18,3,-3.1447690703517687e-06
18,4,-6.863205277347709e-06
18,5,-5.609935403681915e-06
18,6,-1.3717378506935182e-05
18,7,-1.5879797850042925e-05
18,8,-1.0944595379049493e-05
18,9,-5.680888278714552e-06
18,10,-1.0740755548972046e-05
18,11,-2.1623056723469525e-05
18,12,-1.5630149629999242e-05
18,13,-2.4848208184912363e-05
18,14,-1.7652871848730834e-05
18,15,-2.0947299880440027e-05
18,16,-0.00014745492637499032
18,17,-0.00036579547976249994
18,18,0.0003431817555890566
18,19,0.00018902697614116553
18,20,7.587657797267131e-05
18,21,-1.469969224294969e-05
18,22,3.0054923468549877e-05
18,23,0.0
18,24,0.0
18,25,0.0
19,0,4.438955123652407e-06
19,1,-2.730192344259151e-06
19,2,2.360868842222454e-06
19,3,-2.826464789983577e-06
19,4,-7.379675292459869e-06
19,5,-5.648036610536609e-06
19,6,-1.1680854387707225e-05
19,7,-1.3799146101268112e-05
19,8,-1.05702561057329e-05
19,9,-6.72897888935714e-06
19,10,-1.2092395964473887e-05
19,11,-2.2046242821744352e-05
19,12,-1.6027646499786032e-05
19,13,-2.2983124457413312e-05
19,14,-1.6472923626714323e-05
19,15,-2.5818567930355488e-06
19,16,-0.00011559147367690243
19,17,-0.0003674375897372653
19,18,0.00018902697614116553
19,19,0.0002264865410102329
19,20,9.856019140091681e-05
19,21,4.138010865290118e-05
19,22,6.035323772800758e-07
19,23,0.0
19,24,0.0
19,25,0.0
20,0,1.6830931785015139e-06
20,1,-1.2268881039719267e-06
20,2,9.426251727774682e-07
20,3,-1.0771260315487383e-06
20,4,-3.192741820325809e-06
20,5,-2.43798173715753e-06
20,6,-4.976329935387755e-06
20,7,-5.843512344002472e-06
20,8,-4.466694759243251e-06
20,9,-2.9417442385935565e-06
20,10,-5.273941446299422e-06
20,11,-9.501597344190421e-06
20,12,-6.821808971984783e-06
20,13,-9.87698141232977e-06
20,14,-7.141347928830584e-06
20,15,-4.4315146378231805e-07
20,16,-4.85112313587945e-05
20,17,-0.00015832072362948634
20,18,7.587657797267131e-05
20,19,9.856019140091681e-05
20,20,4.557547567811892e-05
20,21,1.967621980243801e-05
20,22,-2.8952700002359246e-06
20,23,0.0
20,24,0.0
20,25,0.0
21,0,5.756663882326955e-07
21,1,-2.1661217420835338e-07
21,2,-5.606721920898028e-07
21,3,-9.982671270063425e-07
21,4,-2.70890391615212e-06
21,5,-2.316306255478549e-06
21,6,-2.3705626269255033e-06
21,7,-2.828464790254355e-06
21,8,-3.6319524980563065e-06
21,9,-4.2139284812596926e-06
21,10,-5.998108288900849e-06
21,11,-8.762856054707497e-06
21,12,-8.513919869248865e-06
21,13,-6.944964677563172e-06
21,14,-8.17780997734868e-06
21,15,-3.1996207700957274e-06
21,16,-2.4766762756392833e-05
21,17,-9.647562845322013e-05
21,18,-1.469969224294969e-05
21,19,4.138010865290118e-05
21,20,1.967621980243801e-05
21,21,0.00021899654601926927
21,22,-7.123358459631446e-05
21,23,0.0
21,24,0.0
21,25,0.0
22,0,1.0088132390155797e-06
22,1,-3.183255072410685e-08
22,2,5.480300363182665e-07
22,3,-2.4391173388795147e-07
22,4,4.4720658621872317e-07
22,5,3.366391714467973e-07
22,6,-5.159438097269528e-07
22,7,-7.169491275589393e-07
22,8,-1.631341769596312e-07
22,9,7.756342819042262e-07
22,10,7.210254719667534e-07
22,11,4.0342562340080817e-07
22,12,7.798045056972335e-07
22,13,7.242337690882118e-08
22,14,8.823389034730981e-07
22,15,-1.4919609091953405e-06
22,16,-6.797257224114787e-06
22,17,-4.154080900689769e-06
22,18,3.0054923468549877e-05
22,19,6.035323772800758e-07
22,20,-2.8952700002359246e-06
22,21,-7.123358459631446e-05
22,22,5.094875972741254e-05
22,23,0.0
22,24,0.0
22,25,0.0
23,0,0.0
23,1,0.0
23,2,0.0
23,3,0.0
23,4,0.0
23,5,0.0
23,6,0.0
23,7,0.0
23,8,0.0
23,9,0.0
23,10,0.0
23,11,0.0
23,12,0.0
23,13,0.0
23,14,0.0
23,15,0.0
23,16,0.0
23,17,0.0
23,18,0.0
23,19,0.0
23,20,0.0
23,21,0.0
23,22,0.0
23,23,0.0
23,24,0.0
23,25,0.0
24,0,0.0
24,1,0.0
24,2,0.0
24,3,0.0
24,4,0.0
24,5,0.0
24,6,0.0
24,7,0.0
24,8,0.0
24,9,0.0
24,10,0.0
24,11,0.0
24,12,0.0
24,13,0.0
24,14,0.0
24,15,0.0
24,16,0.0
24,17,0.0
24,18,0.0
24,19,0.0
24,20,0.0
24,21,0.0
24,22,0.0
24,23,0.0
24,24,0.0
24,25,0.0
25,0,0.0
25,1,0.0
25,2,0.0
25,3,0.0
25,4,0.0
25,5,0.0
25,6,0.0
25,7,0.0
25,8,0.0
25,9,0.0
25,10,0.0
25,11,0.0
25,12,0.0
25,13,0.0
25,14,0.0
25,15,0.0
25,16,0.0
25,17,0.0
25,18,0.0
25,19,0.0
25,20,0.0
25,21,0.0
25,22,0.0
25,23,0.0
25,24,0.0
25,25,0.0


==> supplementary_material/covar_generator.csv <==
# i,j,covariance_ij
0,0,5.802216995386014e-09
0,1,-3.099005557069139e-08
0,2,-2.1269570730666456e-07
0,3,4.211656450768286e-08
0,4,-7.571849524870403e-08
0,5,2.294323415199879e-08
0,6,1.523286753608852e-08
0,7,-1.6867822703850278e-08
0,8,-3.1532073402396886e-08
0,9,1.923042635781973e-08
0,10,8.321667240846272e-08
0,11,-7.347470248381252e-07
0,12,-2.844851203260261e-07
0,13,1.7695906601044092e-08
0,14,1.8272130057044055e-07
0,15,2.724174760037125e-07
0,16,-1.121045924637821e-06
0,17,-1.621237096054674e-06
0,18,5.145949438831006e-06
0,19,-3.040328467972813e-06
0,20,6.059575738196571e-07
0,21,7.768885817547136e-07
0,22,8.793712505052769e-07
0,23,-7.168540422913194e-07
0,24,-3.0190823524924044e-07
0,25,-1.0808863687632057e-07
1,0,-3.099005557069139e-08
1,1,1.6552010120239345e-07
1,2,1.1360229709303597e-06
1,3,-2.2494758048132387e-07
1,4,4.0441789360040273e-07
1,5,-1.225414530182569e-07
1,6,-8.135983397721202e-08
1,7,9.009224635420811e-08
1,8,1.684150571715026e-07
1,9,-1.0271108129027739e-07
1,10,-4.4446619359411094e-07
1,11,3.924336361125497e-06
1,12,1.519455355590651e-06
1,13,-9.451510161998635e-08
1,14,-9.759275227262051e-07
1,15,-1.455001204969737e-06
1,16,5.987586388004762e-06
1,17,8.659143175781574e-06
1,18,-2.7484883657428866e-05
1,19,1.623861159459517e-05
1,20,-3.2364627005652328e-06
1,21,-4.149417427848622e-06
1,22,-4.696784684560713e-06
1,23,3.828768662797105e-06
1,24,1.6125134573669762e-06
1,25,5.773091330471013e-07
2,0,-2.1269570730666456e-07
2,1,1.1360229709303597e-06
2,2,7.796927268086875e-06
2,3,-1.5438947706388575e-06
2,4,2.7756629777766485e-06
2,5,-8.410453141863492e-07
2,6,-5.58401303755708e-07
2,7,6.183349370717845e-07
2,8,1.1558920772011356e-06
2,9,-7.049424623790851e-07
2,10,-3.0505286189227447e-06
2,11,2.6934107818388396e-05
2,12,1.0428559278993344e-05
2,13,-6.486905563743646e-07
2,14,-6.6981356084628695e-06
2,15,-9.986187656783962e-06
2,16,4.1094922174352746e-05
2,17,5.943076088525548e-05
2,18,-0.0001886384732813112
2,19,0.00011145133221565138
2,20,-2.2212987701751384e-05
2,21,-2.8478918752296173e-05
2,22,-3.2235693746045865e-05
2,23,2.6278192918679368e-05
2,24,1.1067249930347005e-05
2,25,3.962276676398713e-06
3,0,4.211656450768286e-08
3,1,-2.2494758048132387e-07
3,2,-1.5438947706388575e-06
3,3,3.0571159392011035e-07
3,4,-5.496179981035958e-07
3,5,1.665381012026841e-07
3,6,1.1057084709703767e-07
3,7,-1.2243849955556596e-07
3,8,-2.288819264376182e-07
3,9,1.3958793558624513e-07
3,10,6.040450321649102e-07
3,11,-5.333309749192555e-06
3,12,-2.064992731436078e-06
3,13,1.2844931385321646e-07
3,14,1.3263194824533948e-06
3,15,1.9773972966288905e-06
3,16,-8.137338372320328e-06
3,17,-1.176807706304898e-05
3,18,3.7352913837270535e-05
3,19,-2.2068838540121287e-05
3,20,4.398465494653001e-06
3,21,5.639202755562892e-06
3,22,6.38309391523253e-06
3,23,-5.20342991976414e-06
3,24,-2.191461931773097e-06
3,25,-7.845832121013607e-07
4,0,-7.571849524870403e-08
4,1,4.0441789360040273e-07
4,2,2.7756629777766485e-06
4,3,-5.496179981035958e-07
4,4,9.881206661672923e-07
4,5,-2.9940747950472837e-07
4,6,-1.987877752715316e-07
4,7,2.2012381720178984e-07
4,8,4.114911855243935e-07
4,9,-2.50955617131009e-07
4,10,-1.0859713139621975e-06
4,11,9.588393394015723e-06
4,12,3.7125094164631672e-06
4,13,-2.3093024975766612e-07
4,14,-2.384499225051729e-06
4,15,-3.5550275659896714e-06
4,16,1.4629564972452509e-05
4,17,2.115702212658657e-05
4,18,-6.715425301122752e-05
4,19,3.967605776201818e-05
4,20,-7.907700747949612e-06
4,21,-1.0138337541175183e-05
4,22,-1.1475728657887076e-05
4,23,9.354891317993258e-06
4,24,3.939879755349167e-06
4,25,1.410548578977109e-06
5,0,2.294323415199879e-08
5,1,-1.225414530182569e-07
5,2,-8.410453141863492e-07
5,3,1.665381012026841e-07
5,4,-2.9940747950472837e-07
5,5,9.07225623881417e-08
5,6,6.02340875849316e-08
5,7,-6.6699057659613e-08
5,8,-1.246847099900777e-07
5,9,7.604130888608285e-08
5,10,3.290569108214673e-07
5,11,-2.9053503250138395e-06
5,12,-1.1249163438027078e-06
5,13,6.997348237794491e-08
5,14,7.225199586432333e-07
5,15,1.0771982406069726e-06
5,16,-4.432860605620693e-06
5,17,-6.410725820883283e-06
5,18,2.034820879731539e-05
5,19,-1.2022123266875044e-05
5,20,2.396088687027219e-06
5,21,3.0719872516637617e-06
5,22,3.477226122863455e-06
5,23,-2.8345975612727657e-06
5,24,-1.1938111482642388e-06
5,25,-4.274060944283607e-07
6,0,1.523286753608852e-08
6,1,-8.135983397721202e-08
6,2,-5.58401303755708e-07
6,3,1.1057084709703767e-07
6,4,-1.987877752715316e-07
6,5,6.02340875849316e-08
6,6,3.9991653803458314e-08
6,7,-4.4283988184913365e-08
6,8,-8.278282209350161e-08
6,9,5.048665667004835e-08
6,10,2.1847313683721535e-07
6,11,-1.9289702730515844e-06
6,12,-7.468738513848457e-07
6,13,4.6458000691641773e-08
6,14,4.797079064476048e-07
6,15,7.151920256998337e-07
6,16,-2.943141231267189e-06
6,17,-4.2563196013579405e-06
6,18,1.350993356702385e-05
6,19,-7.981935328454167e-06
6,20,1.5908525072096733e-06
6,21,2.039606734043202e-06
6,22,2.3086599113138168e-06
6,23,-1.8819948784433203e-06
6,24,-7.926156776389177e-07
6,25,-2.8377082225685085e-07
7,0,-1.6867822703850278e-08
7,1,9.009224635420811e-08
7,2,6.183349370717845e-07
7,3,-1.2243849955556596e-07
7,4,2.2012381720178984e-07
7,5,-6.6699057659613e-08
7,6,-4.4283988184913365e-08
7,7,4.903702205463584e-08
7,8,9.166796485884248e-08
7,9,-5.590542762897343e-08
7,10,-2.419220234793982e-07
7,11,2.13600810810876e-06
7,12,8.270363854641865e-07
7,13,-5.144437296427713e-08
7,14,-5.311953180465425e-07
7,15,-7.919541255204821e-07
7,16,3.2590308005891173e-06
7,17,4.713153596099861e-06
7,18,-1.4959964931715638e-05
7,19,8.838642470630711e-06
7,20,-1.7615999073066797e-06
7,21,-2.258519263947725e-06
7,22,-2.5564501217692383e-06
7,23,2.0839908089483504e-06
7,24,8.776877164480659e-07
7,25,3.14228158750435e-07
8,0,-3.1532073402396886e-08
8,1,1.684150571715026e-07
8,2,1.1558920772011356e-06
8,3,-2.288819264376182e-07
8,4,4.114911855243935e-07
8,5,-1.246847099900777e-07
8,6,-8.278282209350161e-08
8,7,9.166796485884248e-08
8,8,1.7136064608490185e-07
8,9,-1.0450750393450569e-07
8,10,-4.522399325591393e-07
8,11,3.992973226925504e-06
8,12,1.5460307160423905e-06
8,13,-9.616817611437156e-08
8,14,-9.929965505168504e-07
8,15,-1.48044925866708e-06
8,16,6.092309613936792e-06
8,17,8.810592081636505e-06
8,18,-2.7965595833329782e-05
8,19,1.6522625833496194e-05
8,20,-3.29306861698105e-06
8,21,-4.221990974286873e-06
8,22,-4.778931715401174e-06
8,23,3.895734044126526e-06
8,24,1.6407164093030992e-06
8,25,5.874063025666651e-07
9,0,1.923042635781973e-08
9,1,-1.0271108129027739e-07
9,2,-7.049424623790851e-07
9,3,1.3958793558624513e-07
9,4,-2.50955617131009e-07
9,5,7.604130888608285e-08
9,6,5.048665667004835e-08
9,7,-5.590542762897343e-08
9,8,-1.0450750393450569e-07
9,9,6.373586134362163e-08
9,10,2.758070047649582e-07
9,11,-2.4351896118350353e-06
9,12,-9.4287582844205e-07
9,13,5.864996586595169e-08
9,14,6.055975702768649e-07
9,15,9.028797466620761e-07
9,16,-3.7155092811290674e-06
9,17,-5.373304826247842e-06
9,18,1.7055343121981916e-05
9,19,-1.0076633251294724e-05
9,20,2.008339658542327e-06
9,21,2.574860380358991e-06
9,22,2.9145211369159643e-06
9,23,-2.3758864724554285e-06
9,24,-1.000621674335291e-06
9,25,-3.5824075059931724e-07
10,0,8.321667240846272e-08
10,1,-4.4446619359411094e-07
10,2,-3.0505286189227447e-06
10,3,6.040450321649102e-07
10,4,-1.0859713139621975e-06
10,5,3.290569108214673e-07
10,6,2.1847313683721535e-07
10,7,-2.419220234793982e-07
10,8,-4.522399325591393e-07
10,9,2.758070047649582e-07
10,10,1.1935118200929487e-06
10,11,-1.053790344581539e-05
10,12,-4.08014817130741e-06
10,13,2.5379858487899754e-07
10,14,2.620629084315556e-06
10,15,3.907071362027371e-06
10,16,-1.60782872373806e-05
10,17,-2.3252139040321015e-05
10,18,7.38043387591751e-05
10,19,-4.360505964092865e-05
10,20,8.690776810670198e-06
10,21,1.1142306924606174e-05
10,22,1.2612135902002641e-05
10,23,-1.0281278354373287e-05
10,24,-4.3300343179394814e-06
10,25,-1.5502310053496443e-06
11,0,-7.347470248381252e-07
11,1,3.924336361125497e-06
11,2,2.6934107818388396e-05
11,3,-5.333309749192555e-06
11,4,9.588393394015723e-06
11,5,-2.9053503250138395e-06
11,6,-1.9289702730515844e-06
11,7,2.13600810810876e-06
11,8,3.992973226925504e-06
11,9,-2.4351896118350353e-06
11,10,-1.053790344581539e-05
11,11,9.304257164766049e-05
11,12,3.602495320952015e-05
11,13,-2.2408701255519796e-06
11,14,-2.313838521989857e-05
11,15,-3.449680185467156e-05
11,16,0.00014196041935169739
11,17,0.00020530068658766606
11,18,-0.0006516424744464351
11,19,0.0003850032320663083
11,20,-7.67336907420336e-05
11,21,-9.837904623851642e-05
11,22,-0.00011135664359859893
11,23,9.077674537777082e-05
11,24,3.8231279147247825e-05
11,25,1.3687492974985064e-05
12,0,-2.844851203260261e-07
12,1,1.519455355590651e-06
12,2,1.0428559278993344e-05
12,3,-2.064992731436078e-06
12,4,3.7125094164631672e-06
12,5,-1.1249163438027078e-06
12,6,-7.468738513848457e-07
12,7,8.270363854641865e-07
12,8,1.5460307160423905e-06
12,9,-9.4287582844205e-07
12,10,-4.08014817130741e-06
12,11,3.602495320952015e-05
12,12,1.3948424154296778e-05
12,13,-8.676376844711972e-07
12,14,-8.958901609547871e-06
12,15,-1.3356742517809364e-05
12,16,5.496534945438977e-05
12,17,7.948993129951819e-05
12,18,-0.0002523080481928944
12,19,0.00014906857339697717
12,20,-2.9710352687194426e-05
12,21,-3.809117132919324e-05
12,22,-4.3115939340113976e-05
12,23,3.5147652809196044e-05
12,24,1.4802686748978495e-05
12,25,5.299630967281751e-06
13,0,1.7695906601044092e-08
13,1,-9.451510161998635e-08
13,2,-6.486905563743646e-07
13,3,1.2844931385321646e-07
13,4,-2.3093024975766612e-07
13,5,6.997348237794491e-08
13,6,4.6458000691641773e-08
13,7,-5.144437296427713e-08
13,8,-9.616817611437156e-08
13,9,5.864996586595169e-08
13,10,2.5379858487899754e-07
13,11,-2.2408701255519796e-06
13,12,-8.676376844711972e-07
13,13,5.396990679285043e-08
13,14,5.57273033994949e-07
13,15,8.308331480341599e-07
13,16,-3.419024830275622e-06
13,17,-4.94453417594438e-06
13,18,1.5694387286042977e-05
13,19,-9.272553689137413e-06
13,20,1.8480812832465513e-06
13,21,2.3693956625685284e-06
13,22,2.681952696522591e-06
13,23,-2.1862991661731465e-06
13,24,-9.207756168556006e-07
13,25,-3.296544104294203e-07
14,0,1.8272130057044055e-07
14,1,-9.759275227262051e-07
14,2,-6.6981356084628695e-06
14,3,1.3263194824533948e-06
14,4,-2.384499225051729e-06
14,5,7.225199586432333e-07
14,6,4.797079064476048e-07
14,7,-5.311953180465425e-07
14,8,-9.929965505168504e-07
14,9,6.055975702768649e-07
14,10,2.620629084315556e-06
14,11,-2.313838521989857e-05
14,12,-8.958901609547871e-06
14,13,5.57273033994949e-07
14,14,5.754192528253087e-06
14,15,8.578871757657103e-06
14,16,-3.530356922395439e-05
14,17,-5.105540709003528e-05
14,18,0.00016205436213100042
14,19,-9.574491479224117e-05
14,20,1.9082594819684157e-05
14,21,2.446549175417427e-05
14,22,2.7692838565733283e-05
14,23,-2.257490594212657e-05
14,24,-9.507583987557792e-06
14,25,-3.4038879143322056e-06
15,0,2.724174760037125e-07
15,1,-1.455001204969737e-06
15,2,-9.986187656783962e-06
15,3,1.9773972966288905e-06
15,4,-3.5550275659896714e-06
15,5,1.0771982406069726e-06
15,6,7.151920256998337e-07
15,7,-7.919541255204821e-07
15,8,-1.48044925866708e-06
15,9,9.028797466620761e-07
15,10,3.907071362027371e-06
15,11,-3.449680185467156e-05
15,12,-1.3356742517809364e-05
15,13,8.308331480341599e-07
15,14,8.578871757657103e-06
15,15,1.2790159570255109e-05
15,16,-5.2633760770570065e-05
15,17,-7.61180283436504e-05
15,18,0.0002416053310112026
15,19,-0.00014274519690077295
15,20,2.8450061925735024e-05
15,21,3.647537255949231e-05
15,22,4.128699369971401e-05
15,23,-3.365671587590596e-05
15,24,-1.417476793727903e-05
15,25,-5.074824617201359e-06
16,0,-1.121045924637821e-06
16,1,5.987586388004762e-06
16,2,4.1094922174352746e-05
16,3,-8.137338372320328e-06
16,4,1.4629564972452509e-05
16,5,-4.432860605620693e-06
16,6,-2.943141231267189e-06
16,7,3.2590308005891173e-06
16,8,6.092309613936792e-06
16,9,-3.7155092811290674e-06
16,10,-1.60782872373806e-05
16,11,0.00014196041935169739
16,12,5.496534945438977e-05
16,13,-3.419024830275622e-06
16,14,-3.530356922395439e-05
16,15,-5.2633760770570065e-05
16,16,0.00021659720175002826
16,17,0.00031323910168286166
16,18,-0.0009942485176582037
16,19,0.0005874216426741067
16,20,-0.0001170770188660886
16,21,-0.00015010258650552876
16,22,-0.00016990325549812017
16,23,0.0001385033174922421
16,24,5.8331668224387175e-05
16,25,2.0883797687369158e-05
17,0,-1.621237096054674e-06
17,1,8.659143175781574e-06
17,2,5.943076088525548e-05
17,3,-1.176807706304898e-05
17,4,2.115702212658657e-05
17,5,-6.410725820883283e-06
17,6,-4.2563196013579405e-06
17,7,4.713153596099861e-06
17,8,8.810592081636505e-06
17,9,-5.373304826247842e-06
17,10,-2.3252139040321015e-05
17,11,0.00020530068658766606
17,12,7.948993129951819e-05
17,13,-4.94453417594438e-06
17,14,-5.105540709003528e-05
17,15,-7.61180283436504e-05
17,16,0.00031323910168286166
17,17,0.00045300093459343764
17,18,-0.0014378648939343097
17,19,0.0008495189511850845
17,20,-0.00016931474608635502
17,21,-0.0002170757469504554
17,22,-0.00024571112966937465
17,23,0.0002003010860751364
17,24,8.435824288882985e-05
17,25,3.0201784577382183e-05
18,0,5.145949438831006e-06
18,1,-2.7484883657428866e-05
18,2,-0.0001886384732813112
18,3,3.7352913837270535e-05
18,4,-6.715425301122752e-05
18,5,2.034820879731539e-05
18,6,1.350993356702385e-05
18,7,-1.4959964931715638e-05
18,8,-2.7965595833329782e-05
18,9,1.7055343121981916e-05
18,10,7.38043387591751e-05
18,11,-0.0006516424744464351
18,12,-0.0002523080481928944
18,13,1.5694387286042977e-05
18,14,0.00016205436213100042
18,15,0.0002416053310112026
18,16,-0.0009942485176582037
18,17,-0.0014378648939343097
18,18,0.004563909906861974
18,19,-0.0026964480277225076
18,20,0.0005374199274919072
18,21,0.0006890175538925901
18,22,0.0007799087825671184
18,23,-0.0006357733017545196
18,24,-0.0002677604982707009
18,25,-9.586312623606139e-05
19,0,-3.040328467972813e-06
19,1,1.623861159459517e-05
19,2,0.00011145133221565138
19,3,-2.2068838540121287e-05
19,4,3.967605776201818e-05
19,5,-1.2022123266875044e-05
19,6,-7.981935328454167e-06
19,7,8.838642470630711e-06
19,8,1.6522625833496194e-05
19,9,-1.0076633251294724e-05
19,10,-4.360505964092865e-05
19,11,0.0003850032320663083
19,12,0.00014906857339697717
19,13,-9.272553689137413e-06
19,14,-9.574491479224117e-05
19,15,-0.00014274519690077295
19,16,0.0005874216426741067
19,17,0.0008495189511850845
19,18,-0.0026964480277225076
19,19,0.0015931147009007973
19,20,-0.0003175182974943313
19,21,-0.00040708516648552877
19,22,-0.000460785497845755
19,23,0.00037562741171052815
19,24,0.00015819818580960055
19,25,5.6637826544712055e-05
20,0,6.059575738196571e-07
20,1,-3.2364627005652328e-06
20,2,-2.2212987701751384e-05
20,3,4.398465494653001e-06
20,4,-7.907700747949612e-06
20,5,2.396088687027219e-06
20,6,1.5908525072096733e-06
20,7,-1.7615999073066797e-06
20,8,-3.29306861698105e-06
20,9,2.008339658542327e-06
20,10,8.690776810670198e-06
20,11,-7.67336907420336e-05
20,12,-2.9710352687194426e-05
20,13,1.8480812832465513e-06
20,14,1.9082594819684157e-05
20,15,2.8450061925735024e-05
20,16,-0.0001170770188660886
20,17,-0.00016931474608635502
20,18,0.0005374199274919072
20,19,-0.0003175182974943313
20,20,6.328349690495796e-05
20,21,8.113476633201334e-05
20,22,9.183759757118235e-05
20,23,-7.486502772907116e-05
20,24,-3.152994482855136e-05
20,25,-1.1288293459402357e-05
21,0,7.768885817547136e-07
21,1,-4.149417427848622e-06
21,2,-2.8478918752296173e-05
21,3,5.639202755562892e-06
21,4,-1.0138337541175183e-05
21,5,3.0719872516637617e-06
21,6,2.039606734043202e-06
21,7,-2.258519263947725e-06
21,8,-4.221990974286873e-06
21,9,2.574860380358991e-06
21,10,1.1142306924606174e-05
21,11,-9.837904623851642e-05
21,12,-3.809117132919324e-05
21,13,2.3693956625685284e-06
21,14,2.446549175417427e-05
21,15,3.647537255949231e-05
21,16,-0.00015010258650552876
21,17,-0.0002170757469504554
21,18,0.0006890175538925901
21,19,-0.00040708516648552877
21,20,8.113476633201334e-05
21,21,0.00010402159535584494
21,22,0.00011774352530837446
21,23,-9.598326306715213e-05
21,24,-4.042404151540124e-05
21,25,-1.4472541766952362e-05
22,0,8.793712505052769e-07
22,1,-4.696784684560713e-06
22,2,-3.2235693746045865e-05
22,3,6.38309391523253e-06
22,4,-1.1475728657887076e-05
22,5,3.477226122863455e-06
22,6,2.3086599113138168e-06
22,7,-2.5564501217692383e-06
22,8,-4.778931715401174e-06
22,9,2.9145211369159643e-06
22,10,1.2612135902002641e-05
22,11,-0.00011135664359859893
22,12,-4.3115939340113976e-05
22,13,2.681952696522591e-06
22,14,2.7692838565733283e-05
22,15,4.128699369971401e-05
22,16,-0.00016990325549812017
22,17,-0.00024571112966937465
22,18,0.0007799087825671184
22,19,-0.000460785497845755
22,20,9.183759757118235e-05
22,21,0.00011774352530837446
22,22,0.00013327557325590306
22,23,-0.00010864482250504695
22,24,-4.575654832973085e-05
22,25,-1.638167615084469e-05
23,0,-7.168540422913194e-07
23,1,3.828768662797105e-06
23,2,2.6278192918679368e-05
23,3,-5.20342991976414e-06
23,4,9.354891317993258e-06
23,5,-2.8345975612727657e-06
23,6,-1.8819948784433203e-06
23,7,2.0839908089483504e-06
23,8,3.895734044126526e-06
23,9,-2.3758864724554285e-06
23,10,-1.0281278354373287e-05
23,11,9.077674537777082e-05
23,12,3.5147652809196044e-05
23,13,-2.1862991661731465e-06
23,14,-2.257490594212657e-05
23,15,-3.365671587590596e-05
23,16,0.0001385033174922421
23,17,0.0002003010860751364
23,18,-0.0006357733017545196
23,19,0.00037562741171052815
23,20,-7.486502772907116e-05
23,21,-9.598326306715213e-05
23,22,-0.00010864482250504695
23,23,8.856609781365428e-05
23,24,3.730024902749406e-05
23,25,1.3354167266092415e-05
24,0,-3.0190823524924044e-07
24,1,1.6125134573669762e-06
24,2,1.1067249930347005e-05
24,3,-2.191461931773097e-06
24,4,3.939879755349167e-06
24,5,-1.1938111482642388e-06
24,6,-7.926156776389177e-07
24,7,8.776877164480659e-07
24,8,1.6407164093030992e-06
24,9,-1.000621674335291e-06
24,10,-4.3300343179394814e-06
24,11,3.8231279147247825e-05
24,12,1.4802686748978495e-05
24,13,-9.207756168556006e-07
24,14,-9.507583987557792e-06
24,15,-1.417476793727903e-05
24,16,5.8331668224387175e-05
24,17,8.435824288882985e-05
24,18,-0.0002677604982707009
24,19,0.00015819818580960055
24,20,-3.152994482855136e-05
24,21,-4.042404151540124e-05
24,22,-4.575654832973085e-05
24,23,3.730024902749406e-05
24,24,1.570926812695786e-05
24,25,5.624203582143845e-06
25,0,-1.0808863687632057e-07
25,1,5.773091330471013e-07
25,2,3.962276676398713e-06
25,3,-7.845832121013607e-07
25,4,1.410548578977109e-06
25,5,-4.274060944283607e-07
25,6,-2.8377082225685085e-07
25,7,3.14228158750435e-07
25,8,5.874063025666651e-07
25,9,-3.5824075059931724e-07
25,10,-1.5502310053496443e-06
25,11,1.3687492974985064e-05
25,12,5.299630967281751e-06
25,13,-3.296544104294203e-07
25,14,-3.4038879143322056e-06
25,15,-5.074824617201359e-06
25,16,2.0883797687369158e-05
25,17,3.0201784577382183e-05
25,18,-9.586312623606139e-05
25,19,5.6637826544712055e-05
25,20,-1.1288293459402357e-05
25,21,-1.4472541766952362e-05
25,22,-1.638167615084469e-05
25,23,1.3354167266092415e-05
25,24,5.624203582143845e-06
25,25,2.013567129783608e-06


==> supplementary_material/covar_stat.csv <==
# i,j,covariance_ij
0,0,7.18325337232235e-07
0,1,0.0
0,2,0.0
0,3,0.0
0,4,0.0
0,5,0.0
0,6,0.0
0,7,0.0
0,8,0.0
0,9,0.0
0,10,0.0
0,11,0.0
0,12,0.0
0,13,0.0
0,14,0.0
0,15,0.0
0,16,0.0
0,17,0.0
0,18,0.0
0,19,0.0
0,20,0.0
0,21,0.0
0,22,0.0
0,23,0.0
0,24,0.0
0,25,0.0
1,0,0.0
1,1,3.261429255809236e-07
1,2,0.0
1,3,0.0
1,4,0.0
1,5,0.0
1,6,0.0
1,7,0.0
1,8,0.0
1,9,0.0
1,10,0.0
1,11,0.0
1,12,0.0
1,13,0.0
1,14,0.0
1,15,0.0
1,16,0.0
1,17,0.0
1,18,0.0
1,19,0.0
1,20,0.0
1,21,0.0
1,22,0.0
1,23,0.0
1,24,0.0
1,25,0.0
2,0,0.0
2,1,0.0
2,2,1.7862331939392608e-05
2,3,0.0
2,4,0.0
2,5,0.0
2,6,0.0
2,7,0.0
2,8,0.0
2,9,0.0
2,10,0.0
2,11,0.0
2,12,0.0
2,13,0.0
2,14,0.0
2,15,0.0
2,16,0.0
2,17,0.0
2,18,0.0
2,19,0.0
2,20,0.0
2,21,0.0
2,22,0.0
2,23,0.0
2,24,0.0
2,25,0.0
3,0,0.0
3,1,0.0
3,2,0.0
3,3,1.249171635972719e-05
3,4,0.0
3,5,0.0
3,6,0.0
3,7,0.0
3,8,0.0
3,9,0.0
3,10,0.0
3,11,0.0
3,12,0.0
3,13,0.0
3,14,0.0
3,15,0.0
3,16,0.0
3,17,0.0
3,18,0.0
3,19,0.0
3,20,0.0
3,21,0.0
3,22,0.0
3,23,0.0
3,24,0.0
3,25,0.0
4,0,0.0
4,1,0.0
4,2,0.0
4,3,0.0
4,4,9.136651054313827e-06
4,5,0.0
4,6,0.0
4,7,0.0
4,8,0.0
4,9,0.0
4,10,0.0
4,11,0.0
4,12,0.0
4,13,0.0
4,14,0.0
4,15,0.0
4,16,0.0
4,17,0.0
4,18,0.0
4,19,0.0
4,20,0.0
4,21,0.0
4,22,0.0
4,23,0.0
4,24,0.0
4,25,0.0
5,0,0.0
5,1,0.0
5,2,0.0
5,3,0.0
5,4,0.0
5,5,3.568003622153245e-05
5,6,0.0
5,7,0.0
5,8,0.0
5,9,0.0
5,10,0.0
5,11,0.0
5,12,0.0
5,13,0.0
5,14,0.0
5,15,0.0
5,16,0.0
5,17,0.0
5,18,0.0
5,19,0.0
5,20,0.0
5,21,0.0
5,22,0.0
5,23,0.0
5,24,0.0
5,25,0.0
6,0,0.0
6,1,0.0
6,2,0.0
6,3,0.0
6,4,0.0
6,5,0.0
6,6,2.4910600312596925e-05
6,7,0.0
6,8,0.0
6,9,0.0
6,10,0.0
6,11,0.0
6,12,0.0
6,13,0.0
6,14,0.0
6,15,0.0
6,16,0.0
6,17,0.0
6,18,0.0
6,19,0.0
6,20,0.0
6,21,0.0
6,22,0.0
6,23,0.0
6,24,0.0
6,25,0.0
7,0,0.0
7,1,0.0
7,2,0.0
7,3,0.0
7,4,0.0
7,5,0.0
7,6,0.0
7,7,2.5102408164847425e-05
7,8,0.0
7,9,0.0
7,10,0.0
7,11,0.0
7,12,0.0
7,13,0.0
7,14,0.0
7,15,0.0
7,16,0.0
7,17,0.0
7,18,0.0
7,19,0.0
7,20,0.0
7,21,0.0
7,22,0.0
7,23,0.0
7,24,0.0
7,25,0.0
8,0,0.0
8,1,0.0
8,2,0.0
8,3,0.0
8,4,0.0
8,5,0.0
8,6,0.0
8,7,0.0
8,8,4.12587200739661e-05
8,9,0.0
8,10,0.0
8,11,0.0
8,12,0.0
8,13,0.0
8,14,0.0
8,15,0.0
8,16,0.0
8,17,0.0
8,18,0.0
8,19,0.0
8,20,0.0
8,21,0.0
8,22,0.0
8,23,0.0
8,24,0.0
8,25,0.0
9,0,0.0
9,1,0.0
9,2,0.0
9,3,0.0
9,4,0.0
9,5,0.0
9,6,0.0
9,7,0.0
9,8,0.0
9,9,5.0686881072689215e-05
9,10,0.0
9,11,0.0
9,12,0.0
9,13,0.0
9,14,0.0
9,15,0.0
9,16,0.0
9,17,0.0
9,18,0.0
9,19,0.0
9,20,0.0
9,21,0.0
9,22,0.0
9,23,0.0
9,24,0.0
9,25,0.0
10,0,0.0
10,1,0.0
10,2,0.0
10,3,0.0
10,4,0.0
10,5,0.0
10,6,0.0
10,7,0.0
10,8,0.0
10,9,0.0
10,10,4.6953118357339794e-05
10,11,0.0
10,12,0.0
10,13,0.0
10,14,0.0
10,15,0.0
10,16,0.0
10,17,0.0
10,18,0.0
10,19,0.0
10,20,0.0
10,21,0.0
10,22,0.0
10,23,0.0
10,24,0.0
10,25,0.0
11,0,0.0
11,1,0.0
11,2,0.0
11,3,0.0
11,4,0.0
11,5,0.0
11,6,0.0
11,7,0.0
11,8,0.0
11,9,0.0
11,10,0.0
11,11,6.217976356486072e-05
11,12,0.0
11,13,0.0
11,14,0.0
11,15,0.0
11,16,0.0
11,17,0.0
11,18,0.0
11,19,0.0
11,20,0.0
11,21,0.0
11,22,0.0
11,23,0.0
11,24,0.0
11,25,0.0
12,0,0.0
12,1,0.0
12,2,0.0
12,3,0.0
12,4,0.0
12,5,0.0
12,6,0.0
12,7,0.0
12,8,0.0
12,9,0.0
12,10,0.0
12,11,0.0
12,12,0.00012372149406203255
12,13,0.0
12,14,0.0
12,15,0.0
12,16,0.0
12,17,0.0
12,18,0.0
12,19,0.0
12,20,0.0
12,21,0.0
12,22,0.0
12,23,0.0
12,24,0.0
12,25,0.0
13,0,0.0
13,1,0.0
13,2,0.0
13,3,0.0
13,4,0.0
13,5,0.0
13,6,0.0
13,7,0.0
13,8,0.0
13,9,0.0
13,10,0.0
13,11,0.0
13,12,0.0
13,13,0.00017726780660217383
13,14,0.0
13,15,0.0
13,16,0.0
13,17,0.0
13,18,0.0
13,19,0.0
13,20,0.0
13,21,0.0
13,22,0.0
13,23,0.0
13,24,0.0
13,25,0.0
14,0,0.0
14,1,0.0
14,2,0.0
14,3,0.0
14,4,0.0
14,5,0.0
14,6,0.0
14,7,0.0
14,8,0.0
14,9,0.0
14,10,0.0
14,11,0.0
14,12,0.0
14,13,0.0
14,14,0.00015400677071819498
14,15,0.0
14,16,0.0
14,17,0.0
14,18,0.0
14,19,0.0
14,20,0.0
14,21,0.0
14,22,0.0
14,23,0.0
14,24,0.0
14,25,0.0
15,0,0.0
15,1,0.0
15,2,0.0
15,3,0.0
15,4,0.0
15,5,0.0
15,6,0.0
15,7,0.0
15,8,0.0
15,9,0.0
15,10,0.0
15,11,0.0
15,12,0.0
15,13,0.0
15,14,0.0
15,15,0.0001410797822457566
15,16,0.0
15,17,0.0
15,18,0.0
15,19,0.0
15,20,0.0
15,21,0.0
15,22,0.0
15,23,0.0
15,24,0.0
15,25,0.0
16,0,0.0
16,1,0.0
16,2,0.0
16,3,0.0
16,4,0.0
16,5,0.0
16,6,0.0
16,7,0.0
16,8,0.0
16,9,0.0
16,10,0.0
16,11,0.0
16,12,0.0
16,13,0.0
16,14,0.0
16,15,0.0
16,16,7.660517960115188e-05
16,17,0.0
16,18,0.0
16,19,0.0
16,20,0.0
16,21,0.0
16,22,0.0
16,23,0.0
16,24,0.0
16,25,0.0
17,0,0.0
17,1,0.0
17,2,0.0
17,3,0.0
17,4,0.0
17,5,0.0
17,6,0.0
17,7,0.0
17,8,0.0
17,9,0.0
17,10,0.0
17,11,0.0
17,12,0.0
17,13,0.0
17,14,0.0
17,15,0.0
17,16,0.0
17,17,0.00032916703078121775
17,18,0.0
17,19,0.0
17,20,0.0
17,21,0.0
17,22,0.0
17,23,0.0
17,24,0.0
17,25,0.0
18,0,0.0
18,1,0.0
18,2,0.0
18,3,0.0
18,4,0.0
18,5,0.0
18,6,0.0
18,7,0.0
18,8,0.0
18,9,0.0
18,10,0.0
18,11,0.0
18,12,0.0
18,13,0.0
18,14,0.0
18,15,0.0
18,16,0.0
18,17,0.0
18,18,0.0006241590712240568
18,19,0.0
18,20,0.0
18,21,0.0
18,22,0.0
18,23,0.0
18,24,0.0
18,25,0.0
19,0,0.0
19,1,0.0
19,2,0.0
19,3,0.0
19,4,0.0
19,5,0.0
19,6,0.0
19,7,0.0
19,8,0.0
19,9,0.0
19,10,0.0
19,11,0.0
19,12,0.0
19,13,0.0
19,14,0.0
19,15,0.0
19,16,0.0
19,17,0.0
19,18,0.0
19,19,8.757972854162717e-05
19,20,0.0
19,21,0.0
19,22,0.0
19,23,0.0
19,24,0.0
19,25,0.0
20,0,0.0
20,1,0.0
20,2,0.0
20,3,0.0
20,4,0.0
20,5,0.0
20,6,0.0
20,7,0.0
20,8,0.0
20,9,0.0
20,10,0.0
20,11,0.0
20,12,0.0
20,13,0.0
20,14,0.0
20,15,0.0
20,16,0.0
20,17,0.0
20,18,0.0
20,19,0.0
20,20,1.9977402649095254e-05
20,21,0.0
20,22,0.0
20,23,0.0
20,24,0.0
20,25,0.0
21,0,0.0
21,1,0.0
21,2,0.0
21,3,0.0
21,4,0.0
21,5,0.0
21,6,0.0
21,7,0.0
21,8,0.0
21,9,0.0
21,10,0.0
21,11,0.0
21,12,0.0
21,13,0.0
21,14,0.0
21,15,0.0
21,16,0.0
21,17,0.0
21,18,0.0
21,19,0.0
21,20,0.0
21,21,0.00026923674871375935
21,22,0.0
21,23,0.0
21,24,0.0
21,25,0.0
22,0,0.0
22,1,0.0
22,2,0.0
22,3,0.0
22,4,0.0
22,5,0.0
22,6,0.0
22,7,0.0
22,8,0.0
22,9,0.0
22,10,0.0
22,11,0.0
22,12,0.0
22,13,0.0
22,14,0.0
22,15,0.0
22,16,0.0
22,17,0.0
22,18,0.0
22,19,0.0
22,20,0.0
22,21,0.0
22,22,0.0001272132023673937
22,23,0.0
22,24,0.0
22,25,0.0
23,0,0.0
23,1,0.0
23,2,0.0
23,3,0.0
23,4,0.0
23,5,0.0
23,6,0.0
23,7,0.0
23,8,0.0
23,9,0.0
23,10,0.0
23,11,0.0
23,12,0.0
23,13,0.0
23,14,0.0
23,15,0.0
23,16,0.0
23,17,0.0
23,18,0.0
23,19,0.0
23,20,0.0
23,21,0.0
23,22,0.0
23,23,0.0
23,24,0.0
23,25,0.0
24,0,0.0
24,1,0.0
24,2,0.0
24,3,0.0
24,4,0.0
24,5,0.0
24,6,0.0
24,7,0.0
24,8,0.0
24,9,0.0
24,10,0.0
24,11,0.0
24,12,0.0
24,13,0.0
24,14,0.0
24,15,0.0
24,16,0.0
24,17,0.0
24,18,0.0
24,19,0.0
24,20,0.0
24,21,0.0
24,22,0.0
24,23,0.0
24,24,0.0
24,25,0.0
25,0,0.0
25,1,0.0
25,2,0.0
25,3,0.0
25,4,0.0
25,5,0.0
25,6,0.0
25,7,0.0
25,8,0.0
25,9,0.0
25,10,0.0
25,11,0.0
25,12,0.0
25,13,0.0
25,14,0.0
25,15,0.0
25,16,0.0
25,17,0.0
25,18,0.0
25,19,0.0
25,20,0.0
25,21,0.0
25,22,0.0
25,23,0.0
25,24,0.0
25,25,0.0


==> supplementary_material/nuwro_prediction.csv <==
# i,E_vis_i,xsec_i
0,22.5,0.00024979184013322229
1,27.5,0.0003726061615320566
2,32.5,0.00055995004163197329
3,37.5,0.00086594504579517062
4,42.5,0.0011656952539550374
5,47.5,0.0017610324729392171
6,52.5,0.0027331390507910071
7,57.5,0.0036303080766028309
8,62.5,0.0053580349708576185
9,67.5,0.007491673605328892
10,72.5,0.011165695253955037
11,77.5,0.016219816819317234
12,82.5,0.028411740216486261
13,87.5,0.048859283930058284
14,92.5,0.066119900083263947
15,97.5,0.077735220649458786
16,102.5,0.10290591174021647
17,107.5,0.23695462114904245
18,112.5,0.32495004163197333
19,117.5,0.041629891756869271
20,122.5,0.013811407160699417
21,127.5,0.0061074104912572855
22,132.5,0.00054954204829308901
23,137.5,0.0
24,142.5,0.0
25,147.5,0.0


==> supplementary_material/observed_counts.csv <==
# histogram bin index, reconstructed energy, best fit signal rate, 1-sigma error low, 1-sigma error high
0,22.5,0.0,0.0,2.27444
1,27.5,1.3853449,0.039093,3.62912
2,32.5,0.0,0.0,3.08835
3,37.5,2.7879628,0.606666,5.46765
4,42.5,2.0949383,0.0,4.328
5,47.5,3.8129147000000003,1.05776,6.72558
6,52.5,6.1788133,2.95642,9.99235
7,57.5,7.8122905000000005,4.65569,12.5335
8,62.5,9.6176616,5.972,14.4437
9,67.5,18.044308509999997,13.4911,24.0058
10,72.5,23.783403749999998,17.613,28.6686
11,77.5,28.95248837,22.7222,35.0146
12,82.5,37.4017652,30.5165,43.908
13,87.5,35.417766099999994,30.371,43.6102
14,92.5,62.627010299999995,54.076,70.6785
15,97.5,111.0534438,101.101,123.017
16,102.5,60.2465949,53.6343,70.207
17,107.5,21.762386330000002,15.9183,26.6452
18,112.5,2.6020509,0.281304,5.81351
19,117.5,0.0,0.0,3.48118
20,122.5,6.961922,3.43654,10.902
21,127.5,0.0,0.0,2.71856
22,132.5,1.8704844999999999,0.176073,4.94406
23,137.5,0.0,0.0,3.57756
24,142.5,0.0,0.0,1.87072
25,147.5,0.0,0.0,1.99693


==> supplementary_material/readme.txt <==
Our unfolded, shape only, cross section measurement is provided in CSV
format in 'xsec.csv'.  The first line of the file is a header, the columns are
the bin number, the central visible energy value for the bin, and the measured
cross section value for the bin. Each bin is 5MeV wide.
We provide our result here in terms of the visible energy, to convert to missing
energy simply use the formula E_miss = 235.532 - 105.6584 - E_vis = 129.8736 - E_vis.

The uncertainties associated with our measurement is provided as a covariance
matrices. The covariance matrix for the statistical uncertainty as well as the
energy, proton Birks' constant, and generator systematic uncertainties are each
provided in the corresponding "covar_NAME.csv" file, where NAME corresponds to
the label for the uncertainty.  Each of the covariance matrix files has the
same format, the first line is a header, the columns are the bin number 'i',
the bin number 'j' and the covariance value 'COV[i,j]'. The bin indices match
those in 'xsec.csv'.

A prediction for the KDAR cross section, produced by the NuWro event generator,
is provided in "nuwro_prediction.csv". Its format is identical to 'xsec.csv'.

We also provide our background subtracted KDAR signal rate, in terms of
reconstructed energy, MeV electron-equivalent, in 'observed_counts.csv.  The
first line of the file is a header and the columns of the file are, the
histogram bin index, the bin's central reconstructed energy value (all bins are
5MeV wide), the best fit signal rate, the 1-sigma lower limit on the signal
rate, and the 1-sigma upper limit on the signal rate.  The bin-to-bin
correlations are negligible, so no covariance matrix is provided.

A simple python script for calculating the chi-squared test statistic
associated with the NuWro prediction and our measurement is provided in
"simple_analysis.py".  Running the script requires NumPy to perform matrix inversion
for the covariance matrix.  If you'd like to run the code without the NumPy
dependecy you'll have to produce your own matrix inversion code.
The script also has functions for producing plots if PyROOT is available.
It will plot the unfolded cross section measurement compared to the NuWro
prediction, and the background subtracted signal rate (before unfolding).
By default the plots will be drawn to the screen and saved as a PDF.

Finally, we also include job cards for both NuWro & GiBUU to simulate KDAR
events, "NUWRO_KDAR_PARAMS.txt" and "GIBUU_KDAR.job" respectively.  The GiBUU
simulation requires a seperate file for flux specification,
"GIBUU_KDAR_FLUX.dat".  The flux file must be placed in your 'GiBUU/buuinput'
folder and the corresponding line in "GIBUU_KDAR.job" must be modified to
provide the path to that file.


==> supplementary_material/xsec.csv <==
# i,E_vis_i,xsec_i
0,22.5,0.00011763858344531763
1,27.5,0.00017731274904337398
2,32.5,0.0018580765905880439
3,37.5,0.0038106196918004545
4,42.5,0.0028635554110697987
5,47.5,0.007552457698600485
6,52.5,0.0084523560363039089
7,57.5,0.0085510562465798707
8,62.5,0.014372683461585984
9,67.5,0.018940145889699847
10,72.5,0.02159686115989666
11,77.5,0.027845894772537239
12,82.5,0.044710843547014531
13,87.5,0.05782917953418535
14,92.5,0.06348899371910674
15,97.5,0.060304735047518682
16,102.5,0.057188151263588775
17,107.5,0.16105836857801009
18,112.5,0.33263499760753962
19,117.5,0.051104661989974889
20,122.5,0.018833774213876445
21,127.5,0.014568614989614653
22,132.5,0.017708579804415672
23,137.5,0.0
24,142.5,0.0
25,147.5,0.0

